A Survey of Multimodal Sarcasm Detection

Sarcasm is a rhetorical device that is used to convey the opposite of the literal meaning of an utterance. Sarcasm is widely used on social media and other forms of computer-mediated communication motivating the use of computational models to identify it automatically. While the clear majority of approaches to sarcasm detection have been carried out on text only, sarcasm detection often requires additional information present in tonality, facial expression, and contextual images. This has led to the introduction of multimodal models, opening the possibility to detect sarcasm in multiple modalities such as audio, images, text, and video. In this paper, we present the first comprehensive survey on multimodal sarcasm detection - henceforth MSD - to date. We survey papers published between 2018 and 2023 on the topic, and discuss the models and datasets used for this task. We also present future research directions in MSD.

==> NAACLReviews.txt <==
Official Review of Paper2047 by Reviewer HMGY 
ACL ARR 2023 December Paper2047 Reviewer HMGY
17 Jan 2024ACL ARR 2023 December Paper2047 Official ReviewReaders: Program Chairs, Paper2047 Senior Area Chairs, Paper2047 Area Chairs, Paper2047 Reviewers Submitted, Paper2047 AuthorsShow Revisions
Paper Summary:
This paper presents a survey of the area of multimodal sarcasm detection and presents the major datasets and systems that have been used for this task.

Summary Of Strengths:
The paper has a strong methodology for examining papers and to my knowledge seems to cover all the major papers in the area
The paper covers both datasets and methodologies for this task.
There is a treatment of extensions and other variants of the task.
Summary Of Weaknesses:
This is overall quite a straightforward survey paper. The *CL call asks for surveys that "reflect on the ways in which reported performance improvements on NLP benchmarks are meaningful". This paper to my mind does not do this and would not be of much interest to participants at a *CL conference. The authors should provide some new analysis or insight about the state of the field.
The paper presents a number of results, but it is unclear if these results are novel to this paper or pulled from other works. One of these key tables (Table 2) is not referenced in the text and Table 4 is only briefly described with no indication at where these results come from.
Comments, Suggestions And Typos:
l384 Table ??

There are many BibTeX errors in the references (facebook, covid-19, etc.)

Soundness: 2.5 
Overall Assessment: 2 = Revisions Needed: This paper has some merit, but also significant flaws, and needs work before it would be of interest to the community.
Confidence: 3 =  Pretty sure, but there's a chance I missed something. Although I have a good feel for this area in general, I did not carefully check the paper's details, e.g., the math or experimental design.
Best Paper: No
Ethical Concerns:
No

Needs Ethics Review: No
Reproducibility: 5 = They could easily reproduce the results.
Datasets: 1 = No usable datasets submitted.
Software: 1 = No usable software released.
Author Identity Guess: 1 = I do not have even an educated guess about author identity.

===========================================================================

Official Review of Paper2047 by Reviewer 7x73 
ACL ARR 2023 December Paper2047 Reviewer 7x73
17 Jan 2024ACL ARR 2023 December Paper2047 Official ReviewReaders: Program Chairs, Paper2047 Senior Area Chairs, Paper2047 Area Chairs, Paper2047 Reviewers Submitted, Paper2047 AuthorsShow Revisions
Paper Summary:
This is a review paper that summarizes relevant datasets and works in the field of multimodal sarcasm detection. It organizes the material effectively and proposes insights into future directions for the field.

Summary Of Strengths:
The paper is well-written, with a logical and clear analysis and summary.
As one of the few comprehensive review papers on multimodal sarcasm detection, it is very helpful for researchers in the field.
Summary Of Weaknesses:
The paper claims to be the first review work in this field, but it may have overlooked some existing works [1].
While the paper organizes the methods of existing work, it lacks a discussion on the limitations of these approaches and potential strategies for improvement.
[1] https://ieeexplore.ieee.org/document/9753058

Comments, Suggestions And Typos:
It is suggested that the paper could discuss the shortcomings of existing methods and propose some potential improvement strategies.
Soundness: 3 = Acceptable: This study provides sufficient support for its major claims/arguments. Some minor points may need extra support or details.
Overall Assessment: 3 = Good: This paper makes a reasonable contribution, and might be of interest for some (broad or narrow) sub-communities, possibly with minor revisions.
Confidence: 3 =  Pretty sure, but there's a chance I missed something. Although I have a good feel for this area in general, I did not carefully check the paper's details, e.g., the math or experimental design.
Best Paper: No
Ethical Concerns:
None

Needs Ethics Review: No
Reproducibility: 5 = They could easily reproduce the results.
Datasets: 1 = No usable datasets submitted.
Software: 1 = No usable software released.
Author Identity Guess: 1 = I do not have even an educated guess about author identity.


===========================================================================

Official Review of Paper2047 by Reviewer E6dG 
ACL ARR 2023 December Paper2047 Reviewer E6dG
16 Jan 2024ACL ARR 2023 December Paper2047 Official ReviewReaders: Program Chairs, Paper2047 Senior Area Chairs, Paper2047 Area Chairs, Paper2047 Reviewers Submitted, Paper2047 AuthorsShow Revisions
Paper Summary:
The paper provides a survey of works on multimodal sarcasm detection. The paper aims to provide a comprehensive coverage of the related works focusing on multimodal sarcasm detection, this includes datasets and models/methods. The overview is split into two main categories: image+text and video+audio+text. The paper provides tables summarising datasets details and the results of various models.

Summary Of Strengths:
The paper targets a topic that is interesting and still under-covered in the community
The paper provides comprehensive summaries in tables.
The organisation of the paper (modalities and methods)
Summary Of Weaknesses:
The covered period is on the short side
No discussion regarding what works better, especially since there are a few commonly used datasets.
Comments, Suggestions And Typos:
Covering a longer period of time. The number of works covered in this period seems on the small side.
Since there are a few datasets, it is worth comparing the strengths and weaknesses of different approaches.
Soundness: 3 = Acceptable: This study provides sufficient support for its major claims/arguments. Some minor points may need extra support or details.
Overall Assessment: 3 = Good: This paper makes a reasonable contribution, and might be of interest for some (broad or narrow) sub-communities, possibly with minor revisions.
Confidence: 4 = Quite sure. I tried to check the important points carefully. It's unlikely, though conceivable, that I missed something that should affect my ratings.
Best Paper: No
Ethical Concerns:
N/A

Needs Ethics Review: No
Reproducibility: 4 = They could mostly reproduce the results, but there may be some variation because of sample variance or minor variations in their interpretation of the protocol or method.
Datasets: 1 = No usable datasets submitted.
Software: 1 = No usable software released.
Author Identity Guess: 1 = I do not have even an educated guess about author identity.

==========================================================================






